Talk Less, Interact Better: Evaluating In-context Conversational Adaptation in Multimodal LLMs

Humans spontaneously use increasingly efficient language as interactions progress, by adapting and forming ad-hoc conventions. This phenomenon has been studied extensively using reference games, showing properties of human language that go beyond relaying intents. It remains unexplored whether multimodal large language models (MLLMs) similarly increase communication efficiency during interactions, and what mechanisms they may adopt for this purpose. We introduce ICCA, an automated framework to evaluate such conversational adaptation as an in-context behavior in MLLMs. We evaluate several state-of-the-art MLLMs, and observe that while they may understand the increasingly efficient language of their interlocutor, they do not spontaneously make their own language more efficient over time. This latter ability can only be elicited in some models (e.g., GPT-4) with heavy-handed prompting. This shows that this property of linguistic interaction does not arise from current training regimes, even though it is a common hallmark of human language. ICCA is available at https://github.com/lil-lab/ICCA.

==> figs/main_results/data/Human_WND.csv <==
y_values,stdev,ci_low,ci_high
1.8194444444444444,1.384224347432582,1.462962962962963,2.1944444444444446
0.9490740740740741,1.120541089845502,0.6666666666666666,1.2592592592592593
0.6111111111111112,0.8817685202310411,0.39351851851851855,0.8657407407407407
0.49537037037037035,0.8612336762709966,0.2962962962962963,0.7546296296296297
0.4074074074074074,0.8718559366568063,0.20833333333333334,0.6712962962962963


==> figs/main_results/data/Human_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.2930341169987835,0.19961513664152372,0.24168742379711547,0.3471152593004118
0.19525682046106876,0.2530959857562251,0.13557196566898366,0.2713003552290725
0.14293981481481483,0.18997925385310568,0.09632275132275135,0.19773120590828921
0.15615263080540856,0.2570892263434305,0.09565457818930041,0.23022495958259848
0.11006025867136977,0.20133112212940388,0.06222773368606702,0.16892893885949434


==> figs/main_results/data/Human_acc.csv <==
y_values,ci_low,ci_high
96.75925926,94.44444444,98.61111111
98.61111111,96.75925926,100
99.07407407,97.68518519,100
98.61111111,96.2962963,100
99.07407407,97.68518519,100
99.53703704,98.61111111,100


==> figs/main_results/data/Human_tokens.csv <==
y_values,stdev,ci_low,ci_high
10.078703703703704,5.96013170878159,8.63425925925926,11.768749999999997
7.032407407407407,3.688663886131366,6.0969907407407415,8.055555555555555
5.814814814814815,3.113870818530107,5.013888888888889,6.653009259259256
5.208333333333333,2.7846233782130327,4.486111111111111,5.967592592592593
4.87037037037037,2.780805477828432,4.152777777777778,5.638888888888889
4.523148148148148,2.490675307436113,3.8796296296296298,5.213194444444441


==> figs/main_results/data/explicit_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
2.5462962962962963,1.230579394594724,2.231250000000001,2.888888888888889
1.662037037037037,0.950617236682487,1.4166666666666667,1.9212962962962963
1.3425925925925926,0.9231001605238671,1.1111111111111112,1.5972222222222223
1.2083333333333333,0.8491810705415177,0.9907407407407407,1.4444444444444444
1.0185185185185186,0.6366403783524158,0.8518518518518519,1.1851851851851851


==> figs/main_results/data/explicit_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.2449346885110774,0.10750602979454053,0.2167587158212159,0.2738615078979662
0.25115039281705953,0.14288938492042122,0.21459569237347018,0.2903656104697771
0.3194958847736625,0.218197687123807,0.2652328593474426,0.38191743827160496
0.4161834950029394,0.2614870829761393,0.34777024544385654,0.48530662110523204
0.44247685185185176,0.29270323907994183,0.36770254629629623,0.5207966820987654


==> figs/main_results/data/explicit_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
84.72222222222221,17.78850239930452,80.0925925925926,89.35185185185185
95.83333333333334,11.645308392102368,92.5925925925926,98.61111111111111
98.14814814814815,8.201259469331426,95.83333333333334,100.0
99.07407407407408,6.804138174397716,97.22222222222221,100.0
98.61111111111111,7.54962617259371,96.29629629629629,100.0
98.14814814814815,8.201259469331427,95.83333333333334,100.0


==> figs/main_results/data/explicit_Claude_tokens.csv <==
y_values,stdev,ci_low,ci_high
19.10648148148148,3.429753914604506,18.185185185185187,20.02314814814815
11.773148148148149,2.9212415453565734,10.981250000000001,12.532407407407407
8.61111111111111,2.6633725723449766,7.907407407407407,9.328703703703704
6.523148148148148,2.54036680167884,5.888888888888889,7.217592592592593
5.560185185185185,2.424294871800202,4.962962962962963,6.25462962962963
4.824074074074074,1.7392728024096613,4.3842592592592595,5.305555555555555


==> figs/main_results/data/explicit_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
3.7175925925925926,1.0035859011943975,3.449074074074074,3.9814814814814814
3.064814814814815,1.1360154475775717,2.7685185185185186,3.375
2.5925925925925926,0.9256516015711659,2.3518518518518516,2.8425925925925926
2.564814814814815,0.7463514795973375,2.3703703703703702,2.763888888888889
2.435185185185185,0.7415962913870466,2.240740740740741,2.634259259259259


==> figs/main_results/data/explicit_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.4815470023803357,0.1487108853869531,0.44206595359373146,0.5214486683583904
0.597797251616696,0.15029421870011223,0.5590715020576131,0.6370254629629631
0.6699294532627865,0.18453966763512122,0.6207892416225749,0.7183316798941799
0.8150462962962964,0.15637110959778144,0.7736882716049381,0.8564081790123457
0.8136574074074073,0.1785841720769847,0.7677430555555554,0.8623456790123455


==> figs/main_results/data/explicit_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
98.14814814814815,6.608763214317863,96.29629629629629,99.53703703703704
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.07407407407408,4.765646927324653,97.68518518518519,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/explicit_GPT_tokens.csv <==
y_values,stdev,ci_low,ci_high
14.314814814814815,2.2929265642864234,13.717592592592593,14.926157407407404
10.226851851851851,1.9244384861751174,9.726851851851851,10.74537037037037
8.212962962962964,2.2858297115709405,7.625,8.828703703703704
7.166666666666667,1.918135887526968,6.680324074074075,7.680555555555555
6.712962962962963,1.894883507774644,6.222222222222222,7.222222222222222
6.555555555555555,1.9203887840124998,6.055555555555555,7.064814814814815


==> figs/main_results/data/explicit_Gemini_WND.csv <==
y_values,stdev,ci_low,ci_high
2.1296296296296298,1.0736342143743987,1.8472222222222223,2.4166666666666665
1.3981481481481481,0.7129504840676912,1.212962962962963,1.587962962962963
1.4027777777777777,0.9258049361902398,1.1666666666666667,1.6527777777777777
1.1574074074074074,0.9920631925725815,0.9025462962962973,1.4212962962962963
0.9490740740740741,0.9025378652350764,0.7175925925925926,1.1898148148148149


==> figs/main_results/data/explicit_Gemini_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.6247023809523812,0.3983891797434144,0.5229777520576131,0.7320394253380361
0.5093805114638447,0.2927487841626891,0.4340939153439154,0.5895205026455026
0.667526455026455,0.44812895202704867,0.5494940476190476,0.790202270723104
0.6433641975308642,0.7109743211977446,0.46457947530864196,0.8408179012345679
0.39032186948853614,0.3991851663391513,0.2897696208112875,0.4975925925925925


==> figs/main_results/data/explicit_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
76.85185185185185,22.70184715899718,70.83333333333334,82.87037037037037
85.18518518518519,19.13119952454833,79.62962962962963,89.81481481481481
85.64814814814815,23.08814725515565,79.16666666666666,91.66666666666666
84.25925925925925,24.903727981277804,77.31481481481481,90.27777777777779
89.81481481481481,23.551688698076344,82.87037037037037,95.37037037037037
85.64814814814815,27.729255314189828,77.77777777777779,92.5925925925926


==> figs/main_results/data/explicit_Gemini_tokens.csv <==
y_values,stdev,ci_low,ci_high
9.412037037037036,2.1632421332121523,8.86574074074074,10.01388888888889
8.125,2.2422560656960977,7.541666666666667,8.74074074074074
6.847222222222222,2.1888529059818422,6.282407407407407,7.430555555555555
6.592592592592593,2.4702457178101107,5.972222222222222,7.282407407407407
7.0,2.3431956891680747,6.407407407407407,7.6342592592592595
6.935185185185185,2.986283574562354,6.185185185185185,7.74537037037037


==> figs/main_results/data/explicit_IDEFICS_WND.csv <==
y_values,stdev,ci_low,ci_high
0.06018518518518518,0.1938633124841407,0.013888888888888888,0.11574074074074074
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicit_IDEFICS_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.018981481481481485,0.06386438779126027,0.004166666666666667,0.037500000000000006
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicit_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
62.03703703703704,29.436829045648803,54.166666666666664,69.44444444444444
73.14814814814815,33.594365771662964,63.888888888888886,81.94444444444444
79.62962962962963,31.124398180918917,71.29629629629629,87.03703703703704
81.94444444444444,30.48997154442547,73.61111111111111,89.35185185185185
75.46296296296296,33.11313537633417,66.20370370370371,83.79629629629629
82.4074074074074,29.790791611666773,74.07407407407408,89.81481481481481


==> figs/main_results/data/explicit_IDEFICS_tokens.csv <==
y_values,stdev,ci_low,ci_high
8.375,1.2983570895849383,8.041666666666666,8.731481481481481
8.37962962962963,1.4502283007818249,8.00925925925926,8.777777777777779
8.37962962962963,1.4502283007818249,8.00925925925926,8.777777777777779
8.37962962962963,1.4502283007818249,8.00925925925926,8.777777777777779
8.37962962962963,1.4502283007818249,8.00925925925926,8.777777777777779
8.37962962962963,1.4502283007818249,8.00925925925926,8.777777777777779


==> figs/main_results/data/explicit_llava_WND.csv <==
y_values,stdev,ci_low,ci_high
0.10185185185185185,0.28116384851806075,0.032407407407407406,0.18055555555555555
0.018518518518518517,0.10697217778658763,0.0,0.05092592592592592
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicit_llava_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.02183641975308642,0.06608896306125786,0.00663194444444446,0.04120370370370371
0.0035493827160493823,0.021081966163185344,0.0,0.009876543209876543
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicit_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
43.05555555555556,31.62899115939374,34.72222222222222,51.388888888888886
39.351851851851855,40.223975487923994,28.703703703703702,50.0
40.27777777777778,40.46214940646623,29.629629629629626,50.92592592592593
42.592592592592595,40.232118267889575,31.944444444444443,53.24074074074075
41.2037037037037,40.3865191545395,30.555555555555557,51.85185185185185
40.27777777777778,41.32723377595369,29.629629629629626,51.388888888888886


==> figs/main_results/data/explicit_llava_tokens.csv <==
y_values,stdev,ci_low,ci_high
11.328703703703704,3.2858415804302163,10.453703703703704,12.199074074074074
11.282407407407407,3.3230350614410824,10.393518518518519,12.166666666666666
11.287037037037036,3.3210333863602384,10.393518518518519,12.171296296296296
11.287037037037036,3.3210333863602384,10.393518518518519,12.171296296296296
11.287037037037036,3.3210333863602384,10.393518518518519,12.171296296296296
11.287037037037036,3.3210333863602384,10.393518518518519,12.171296296296296


==> figs/main_results/data/explicitconsistency_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
1.2268518518518519,0.9076048181559538,0.9907407407407407,1.4675925925925926
0.5740740740740741,0.561394888491691,0.4305555555555556,0.7268518518518519
0.18055555555555555,0.34139235805501683,0.09722222222222222,0.2777777777777778
0.027777777777777776,0.10491086363278158,0.004629629629629629,0.06018518518518518
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicitconsistency_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.11857143363475064,0.09657330995665823,0.09407893711151476,0.144945130422561
0.07290423054311941,0.07858571949535505,0.05295496684385572,0.0949727066914567
0.026275152316818984,0.0533960122254662,0.01368795427823206,0.04157874211693657
0.006216931216931216,0.02621054800038902,0.0006613756613756613,0.014021164021164021
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicitconsistency_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
88.42592592592592,17.98385214034329,83.79629629629629,93.05555555555556
97.22222222222221,9.299354140013362,94.44444444444444,99.53703703703704
98.14814814814815,8.201259469331426,95.83333333333334,100.0
98.61111111111111,7.549626172593708,96.29629629629629,100.0
98.61111111111111,7.549626172593708,96.29629629629629,100.0
98.61111111111111,7.549626172593708,96.29629629629629,100.0


==> figs/main_results/data/explicitconsistency_Claude_tokens.csv <==
y_values,stdev,ci_low,ci_high
19.26388888888889,4.008662985437614,18.20810185185185,20.333333333333332
13.916666666666666,3.3340015053589656,13.032407407407407,14.791666666666666
10.939814814814815,2.915449731151391,10.162037037037036,11.712962962962964
9.939814814814815,2.783431092070483,9.217361111111114,10.675925925925926
9.671296296296296,2.8015427328771856,8.949074074074074,10.435185185185185
9.643518518518519,2.815724818651066,8.916666666666666,10.412037037037036


==> figs/main_results/data/explicitconsistency_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
2.6805555555555554,0.9077972857139889,2.449074074074074,2.925925925925926
1.7314814814814814,0.7977738068026584,1.5231481481481481,1.9444444444444444
0.9398148148148148,0.7427879423654843,0.7453703703703703,1.1435185185185186
0.6388888888888888,0.7930515857181443,0.4351851851851852,0.8518518518518519
0.42592592592592593,0.711478711328494,0.24537037037037038,0.6203703703703703


==> figs/main_results/data/explicitconsistency_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.35081569664902995,0.11825250377069094,0.32049504636310183,0.3825434403559404
0.3716380070546736,0.17131705113869816,0.32681878306878315,0.4175220458553791
0.2688271604938272,0.20289399376893433,0.21535108024691357,0.32324074074074055
0.22361111111111107,0.2769761756664144,0.15262345679012346,0.2992322530864197
0.1496141975308642,0.2335568175569519,0.08911651234567901,0.2136612654320987


==> figs/main_results/data/explicitconsistency_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
99.53703703703704,3.402069087198857,98.61111111111111,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/explicitconsistency_GPT_tokens.csv <==
y_values,stdev,ci_low,ci_high
13.592592592592593,2.274912550826154,13.0,14.199074074074074
9.217592592592593,1.714977237524485,8.787037037037036,9.680555555555555
6.99537037037037,1.618357789770017,6.569444444444445,7.425925925925926
6.175925925925926,1.4566289831008798,5.800925925925926,6.574074074074074
5.837962962962963,1.5273894112821118,5.453703703703703,6.25
5.712962962962963,1.5329766698487255,5.333333333333333,6.125


==> figs/main_results/data/explicitconsistency_Gemini_WND.csv <==
y_values,stdev,ci_low,ci_high
1.4622641509433962,0.9736877589655534,1.2028301886792452,1.721698113207547
0.9528301886792453,0.948248136461067,0.7122641509433962,1.2122641509433962
0.4858490566037736,0.6676146803308953,0.3160377358490566,0.6698113207547169
0.37264150943396224,0.7493950148245127,0.19339622641509435,0.589622641509434
0.3160377358490566,0.7862259892937453,0.14150943396226415,0.5566037735849056


==> figs/main_results/data/explicitconsistency_Gemini_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.40410489667565136,0.27397197386774197,0.3316197776280324,0.47906586927223715
0.3324930572572082,0.34674075229312173,0.24530236665849875,0.4290319978763375
0.20964360587002098,0.31575541734471363,0.13161444294699012,0.30129211590296495
0.14466719077568133,0.25690528994627115,0.0811245882000599,0.2169140274034142
0.11696643241454563,0.2219312414081919,0.061397927936843025,0.17961491469746182


==> figs/main_results/data/explicitconsistency_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
80.66037735849056,20.593075195528918,75.0,85.84905660377359
91.50943396226415,16.219198786895245,86.79245283018868,95.75471698113208
94.33962264150944,14.41279265661427,90.09433962264151,97.64150943396226
98.58490566037736,5.832382948359399,96.69811320754717,100.0
97.64150943396226,8.858056610146669,94.81132075471697,99.52830188679245
96.22641509433963,14.20677182710626,91.98113207547169,99.52830188679245


==> figs/main_results/data/explicitconsistency_Gemini_tokens.csv <==
y_values,stdev,ci_low,ci_high
9.183962264150944,1.9994896845316859,8.669811320754716,9.731132075471699
7.8584905660377355,2.5764789600615905,7.188679245283019,8.561556603773582
7.287735849056604,3.4447550105527958,6.419811320754717,8.235849056603774
7.169811320754717,3.761128866222335,6.221698113207547,8.226415094339623
7.330188679245283,4.3865982485845185,6.25,8.561556603773582
7.311320754716981,5.113590879567843,6.122641509433962,8.797169811320755


==> figs/main_results/data/explicitconsistency_IDEFICS_WND.csv <==
y_values,stdev,ci_low,ci_high
0.06944444444444445,0.21943681487678948,0.018518518518518517,0.13425925925925927
0.0,0.0,0.0,0.0
0.009259259259259259,0.06804138174397716,0.0,0.027777777777777776
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicitconsistency_IDEFICS_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.019290123456790126,0.06381117474397952,0.004629629629629629,0.03811728395061728
0.0,0.0,0.0,0.0
0.0030864197530864196,0.022680460581325716,0.0,0.009259259259259259
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicitconsistency_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
56.94444444444444,31.253930570419936,48.61111111111111,65.27777777777779
68.98148148148148,37.90976911022034,58.333333333333336,78.70370370370371
68.05555555555556,39.27907727976418,57.407407407407405,78.24074074074075
69.44444444444444,38.75012680036059,58.79629629629629,79.62962962962963
68.51851851851852,38.60332410202608,58.333333333333336,78.70370370370371
67.5925925925926,37.81460161152613,57.407407407407405,77.77777777777779


==> figs/main_results/data/explicitconsistency_IDEFICS_tokens.csv <==
y_values,stdev,ci_low,ci_high
8.328703703703704,1.6489162207355752,7.897916666666667,8.75925925925926
8.430555555555555,1.7350552344714179,7.972222222222222,8.88888888888889
8.416666666666666,1.7476399180091045,7.953703703703703,8.875231481481478
8.430555555555555,1.7350552344714179,7.972222222222222,8.88888888888889
8.430555555555555,1.7350552344714179,7.972222222222222,8.88888888888889
8.430555555555555,1.7350552344714179,7.972222222222222,8.88888888888889


==> figs/main_results/data/explicitconsistency_llava_WND.csv <==
y_values,stdev,ci_low,ci_high
0.09259259259259259,0.26730792917663115,0.027777777777777776,0.1712962962962963
0.009259259259259259,0.047656469273246536,0.0,0.023148148148148147
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicitconsistency_llava_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.020164609053497942,0.06420130338635101,0.005735596707818931,0.039071502057613124
0.0019290123456790122,0.010132538959049614,0.0,0.005015432098765432
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/explicitconsistency_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
40.74074074074074,31.955266601796545,32.407407407407405,49.074074074074076
39.351851851851855,41.94612780716921,28.703703703703702,50.46296296296296
42.592592592592595,45.201234963308764,31.01851851851852,54.166666666666664
42.129629629629626,44.19726205824455,30.555555555555557,53.70370370370371
39.81481481481482,42.75823834293778,28.703703703703702,50.92592592592593
40.27777777777778,44.08842601155206,29.166666666666668,51.388888888888886


==> figs/main_results/data/explicitconsistency_llava_tokens.csv <==
y_values,stdev,ci_low,ci_high
10.98611111111111,3.5122483347251903,10.050925925925926,11.930787037037033
10.98611111111111,3.5199621656771742,10.046296296296296,11.930555555555555
10.981481481481481,3.5204429435113016,10.041666666666666,11.930555555555555
10.981481481481481,3.5204429435113016,10.041666666666666,11.930555555555555
10.981481481481481,3.5204429435113016,10.041666666666666,11.930555555555555
10.981481481481481,3.5204429435113016,10.041666666666666,11.930555555555555


==> figs/main_results/data/griceanhint_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
2.6435185185185186,1.1802240871448988,2.3425925925925926,2.962962962962963
1.9351851851851851,1.1966789590768003,1.625,2.259259259259259
1.4583333333333333,1.0845723442036135,1.1851851851851851,1.7594907407407374
1.1296296296296295,0.790182598823132,0.9305555555555556,1.3425925925925926
1.0740740740740742,0.8307612297312618,0.8657407407407407,1.2962962962962963


==> figs/main_results/data/griceanhint_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.36430107957885755,0.1595592477673456,0.32255989766406434,0.40770092047869816
0.4155069082152416,0.19996217157803378,0.3645261727727006,0.47080562184728847
0.5355499310360421,0.39906568104151574,0.43373899827024825,0.6433992235901959
0.5322203516647961,0.4033031604968591,0.4313770308909198,0.6409690155523488
0.595326278659612,0.5773671440745566,0.455,0.762037037037037


==> figs/main_results/data/griceanhint_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
83.33333333333334,20.604084592303348,77.77777777777779,88.42592592592592
91.66666666666666,15.35737792084878,87.5,95.37037037037037
94.44444444444444,13.446843869953023,90.74074074074075,97.68518518518519
93.98148148148148,13.68029948466834,90.27777777777779,97.22222222222221
94.9074074074074,13.192720288982876,91.20370370370371,98.14814814814815
95.37037037037037,10.939449636558672,92.12962962962963,98.14814814814815


==> figs/main_results/data/griceanhint_Claude_tokens.csv <==
y_values,stdev,ci_low,ci_high
14.083333333333334,3.123254229346704,13.24537037037037,14.898148148148149
9.222222222222221,3.8223111978332907,8.23611111111111,10.25
6.8657407407407405,3.891425310909146,5.87962962962963,7.944444444444445
5.726851851851852,3.2466486779470576,4.898148148148148,6.611111111111111
4.935185185185185,2.693977028337536,4.24537037037037,5.657407407407407
4.472222222222222,2.310592235334358,3.9074074074074074,5.10671296296296


==> figs/main_results/data/griceanhint_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
3.0185185185185186,0.9005394764846226,2.7777777777777777,3.259259259259259
2.861111111111111,0.9853486437223804,2.5972222222222223,3.1203703703703702
3.0231481481481484,1.012036661417515,2.75,3.287037037037037
2.9814814814814814,1.001004038231742,2.712962962962963,3.240740740740741
2.9953703703703702,1.1342551590792844,2.6944444444444446,3.2962962962962963


==> figs/main_results/data/griceanhint_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.5762143592004704,0.17376994396031598,0.5307597552910053,0.6220939888300999
0.7203924162257493,0.22001157534515878,0.6628279320987654,0.7783989197530863
0.8080246913580246,0.2368748694592769,0.745433201058201,0.8683675044091713
0.8057429453262787,0.213513356678396,0.7494257054673721,0.8609915123456788
0.7897266313932982,0.2575652079871819,0.7202755731922399,0.8557826278659612


==> figs/main_results/data/griceanhint_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
97.68518518518519,7.314560495892981,95.83333333333334,99.53703703703704
98.61111111111111,5.780307058066601,96.75925925925925,100.0
99.07407407407408,4.765646927324654,97.68518518518519,100.0
99.07407407407408,4.765646927324655,97.68518518518519,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
98.14814814814815,6.608763214317863,96.29629629629629,99.53703703703704


==> figs/main_results/data/griceanhint_GPT_tokens.csv <==
y_values,stdev,ci_low,ci_high
9.61111111111111,1.7953468857720984,9.13888888888889,10.092592592592593
8.217592592592593,1.738877251285563,7.763888888888889,8.671296296296296
7.689814814814815,1.8701573849023194,7.194444444444445,8.189814814814815
7.726851851851852,2.0340663094459144,7.189814814814815,8.25462962962963
7.828703703703703,2.1156559679454037,7.268518518518518,8.37962962962963
8.101851851851851,2.160711862147038,7.527777777777778,8.666666666666666


==> figs/main_results/data/griceanhint_Gemini_WND.csv <==
y_values,stdev,ci_low,ci_high
2.259259259259259,1.4649706698742793,1.8796296296296295,2.6481481481481484
1.6805555555555556,1.1629263943784829,1.375,1.9907407407407407
1.4722222222222223,1.2679528392316974,1.1435185185185186,1.8148148148148149
1.3888888888888888,1.2698115543842712,1.0648148148148149,1.7268518518518519
1.5185185185185186,1.5780420247021516,1.1247685185185194,1.9398148148148149


==> figs/main_results/data/griceanhint_Gemini_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.6317129629629629,0.42094555860782745,0.5245491622574956,0.7449650022045855
0.43129041740152857,0.31531025875298135,0.35009635875955325,0.5159936250734861
0.31700052776441673,0.2736205549323593,0.24551843668163115,0.38871666399444177
0.30549274542330096,0.29057796817151843,0.23153348387723388,0.38381295787545777
0.25951196475093535,0.27258307990897196,0.1904290383084296,0.331978469855308


==> figs/main_results/data/griceanhint_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
80.55555555555556,18.598708280026717,75.46296296296296,85.18518518518519
81.01851851851852,26.12343034247495,74.07407407407408,87.5
86.57407407407408,20.439142850110905,81.01851851851852,91.66666666666666
89.81481481481481,18.504537000090036,84.72222222222221,94.44444444444444
91.66666666666666,18.171094607790774,86.57407407407408,96.29629629629629
90.74074074074075,23.44015679095058,84.25925925925925,96.29629629629629


==> figs/main_results/data/griceanhint_Gemini_tokens.csv <==
y_values,stdev,ci_low,ci_high
9.37962962962963,1.7649233913172346,8.939814814814815,9.865972222222219
10.61574074074074,2.4173668833045494,10.00925925925926,11.282407407407407
11.685185185185185,2.8641345893989465,10.962962962962964,12.481481481481481
12.643518518518519,4.4741400174644745,11.546064814814816,13.88888888888889
14.0,5.7928062088753585,12.578703703703704,15.63425925925926
15.375,7.7605299736357,13.481481481481481,17.546296296296298


==> figs/main_results/data/griceanhint_IDEFICS_WND.csv <==
y_values,stdev,ci_low,ci_high
0.33796296296296297,0.7399601713647493,0.16203703703703703,0.5509259259259259
0.09259259259259259,0.5585871165150053,0.0,0.25925925925925924
0.07407407407407407,0.5443310539518172,0.0,0.2222222222222222
0.08333333333333333,0.612372435695794,0.0,0.25
0.1574074074074074,1.1567034896476132,0.0,0.4722222222222222


==> figs/main_results/data/griceanhint_IDEFICS_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.07511206643151087,0.15400821311604543,0.03795910493827161,0.11827619782480894
0.011355786703008927,0.06586378660425309,0.0,0.0312840708674042
0.00561321394654728,0.04124852995834514,0.0,0.01683964183964184
0.004879266521423383,0.035855139889595766,0.0,0.01463779956427015
0.00758791619902731,0.05575956869584718,0.0,0.02276374859708193


==> figs/main_results/data/griceanhint_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
67.12962962962963,29.86766175528579,59.25925925925925,75.0
73.14814814814815,32.52424779482452,64.35185185185185,81.48148148148148
77.77777777777779,33.87917859302917,68.51851851851852,86.11111111111111
80.0925925925926,33.42819311656608,70.83333333333334,88.42592592592592
77.77777777777779,33.52929818051651,68.98148148148148,86.11111111111111
82.87037037037037,32.14944249423969,73.61111111111111,90.74074074074075


==> figs/main_results/data/griceanhint_IDEFICS_tokens.csv <==
y_values,stdev,ci_low,ci_high
10.800925925925926,1.7599981437795944,10.342592592592593,11.26388888888889
11.36111111111111,2.4704225187978777,10.73611111111111,12.055555555555555
11.527777777777779,2.8909694572090725,10.810185185185185,12.3474537037037
11.699074074074074,3.687491486920018,10.833101851851854,12.791666666666666
11.875,4.719927146063903,10.833333333333334,13.324074074074074
12.25925925925926,7.270540674881157,10.833333333333334,14.518518518518519


==> figs/main_results/data/griceanhint_llava_WND.csv <==
y_values,stdev,ci_low,ci_high
0.24537037037037038,0.5173652881375708,0.11574074074074074,0.39351851851851855
0.07407407407407407,0.25061071457254264,0.018518518518518517,0.14351851851851852
0.037037037037037035,0.19062587709298623,0.0,0.09259259259259259
0.018518518518518517,0.13608276348795434,0.0,0.05555555555555555
0.0,0.0,0.0,0.0


==> figs/main_results/data/griceanhint_llava_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.0490189594356261,0.10770411218945597,0.022955246913580245,0.07971340388007053
0.01396604938271605,0.0476873265210253,0.0030864197530864196,0.027623456790123457
0.008333333333333333,0.04316488789710696,0.0,0.021296296296296296
0.003703703703703704,0.027216552697590855,0.0,0.011111111111111113
0.0,0.0,0.0,0.0


==> figs/main_results/data/griceanhint_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
45.83333333333333,35.271855261453226,36.574074074074076,55.092592592592595
42.129629629629626,42.84242576165892,31.01851851851852,53.24074074074075
44.907407407407405,46.16920010607354,32.870370370370374,56.94444444444444
44.907407407407405,45.396479174640056,33.33333333333333,56.94444444444444
46.2962962962963,45.403694317994365,34.25925925925926,58.333333333333336
47.68518518518518,46.14081158108607,35.648148148148145,59.72222222222222


==> figs/main_results/data/griceanhint_llava_tokens.csv <==
y_values,stdev,ci_low,ci_high
10.23611111111111,2.780243926224492,9.532175925925927,10.99074074074074
10.226851851851851,2.847652342620228,9.49537037037037,10.99537037037037
10.189814814814815,2.845028428243245,9.462731481481484,10.958333333333334
10.189814814814815,2.845028428243245,9.462731481481484,10.958333333333334
10.189814814814815,2.845028428243245,9.462731481481484,10.958333333333334
10.189814814814815,2.845028428243245,9.462731481481484,10.958333333333334


==> figs/main_results/data/imgmasked_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
26.38888888888889,19.677030634503637,21.296296296296298,31.48148148148148
87.5,19.87579356431639,81.94444444444444,92.5925925925926
98.14814814814815,8.201259469331422,95.83333333333334,100.0
98.61111111111111,7.549626172593705,96.29629629629629,100.0
98.14814814814815,10.69721777865876,94.9074074074074,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/imgmasked_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
39.81481481481482,18.50453700009003,35.18518518518518,44.907407407407405
94.44444444444444,11.560614116133209,91.20370370370371,97.22222222222221
98.14814814814815,8.201259469331422,95.83333333333334,100.0
97.68518518518519,10.033573967875698,94.44444444444444,100.0
99.07407407407408,4.765646927324654,97.68518518518519,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/imgmasked_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
25.925925925925924,23.773182808042304,19.90740740740741,32.407407407407405
78.70370370370371,23.49598892274427,72.68518518518519,84.72222222222221
93.05555555555556,15.674058205484979,88.88888888888889,96.75925925925925
92.12962962962963,19.318625577402248,86.57407407407408,96.75925925925925
93.98148148148148,16.0594305929989,89.35185185185185,97.68518518518519
94.9074074074074,14.058192425903043,90.74074074074075,98.14814814814815


==> figs/main_results/data/imgmasked_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
11.574074074074074,17.31571633358992,6.944444444444445,16.203703703703702
56.018518518518526,32.19017237859718,47.68518518518518,64.37499999999966
74.53703703703704,28.10473200132902,67.12962962962963,81.48148148148148
79.16666666666666,29.440538089832312,71.29629629629629,86.57407407407408
81.01851851851852,28.29060164012119,73.61111111111111,87.96296296296296
81.48148148148148,28.3946186376067,73.61111111111111,88.42592592592592


==> figs/main_results/data/imgmasked_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
27.314814814814813,17.010345435994292,22.685185185185187,31.944444444444443
63.888888888888886,25.078493128775957,56.94444444444444,70.37037037037037
72.22222222222221,25.544387314446208,65.27777777777779,78.70370370370371
74.53703703703704,28.104732001329012,67.12962962962963,81.48148148148148
78.24074074074075,26.620275422915757,70.83333333333334,84.72222222222221
78.70370370370371,25.424419720009954,71.75925925925925,85.18518518518519


==> figs/main_results/data/imgmisleading_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
31.944444444444443,22.474653788058262,25.925925925925924,38.425925925925924
72.68518518518519,27.15630791177294,65.27777777777779,79.62962962962963
91.20370370370371,17.61579440271865,86.11111111111111,95.37037037037037
97.22222222222221,10.491086363278157,93.98148148148148,99.53703703703704
98.14814814814815,8.201259469331422,95.83333333333334,100.0
99.07407407407408,6.804138174397714,97.22222222222221,100.0


==> figs/main_results/data/imgmisleading_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
22.22222222222222,24.603778407994277,16.203703703703702,29.166666666666668
73.61111111111111,25.428714022839337,66.66666666666666,80.0925925925926
88.42592592592592,22.102336469893217,81.94444444444444,93.98148148148148
91.20370370370371,17.615794402718656,86.57407407407408,95.37037037037037
95.83333333333334,14.365511634755727,91.66666666666666,99.07407407407408
98.14814814814815,6.608763214317863,96.29629629629629,99.53703703703704


==> figs/main_results/data/imgmisleading_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
23.11320754716981,24.927325427637168,16.9811320754717,29.71698113207547
45.28301886792453,32.54309412650495,36.79245283018868,53.77358490566038
55.660377358490564,33.484177317415046,46.69811320754717,64.62264150943396
58.01886792452831,35.2782841059906,48.58490566037736,66.98113207547169
58.9622641509434,34.70145323057087,49.528301886792455,67.9245283018868
62.264150943396224,35.2268204985678,52.83018867924528,71.69811320754717


==> figs/main_results/data/imgmisleading_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
18.055555555555554,21.39953858316406,12.5,24.074074074074073
54.629629629629626,30.357179559432634,46.75925925925926,62.5
71.29629629629629,30.486390176991428,62.96296296296296,79.16666666666666
74.53703703703704,30.518607354019146,66.20370370370371,82.4074074074074
75.92592592592592,30.700532754182547,67.5925925925926,83.79629629629629
76.85185185185185,30.657823900552046,68.51851851851852,84.72222222222221


==> figs/main_results/data/imgmisleading_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
24.074074074074073,21.14804228581718,18.51851851851852,29.629629629629626
62.03703703703704,25.578560423123047,55.092592592592595,68.51851851851852
71.75925925925925,20.630564598851038,66.20370370370371,76.85185185185185
77.31481481481481,21.86392227243023,71.29629629629629,82.87037037037037
83.79629629629629,20.693978369099092,78.24074074074075,88.88888888888889
86.57407407407408,18.628039173947098,81.48148148148148,91.20370370370371


==> figs/main_results/data/imgonce_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
62.96296296296296,27.360598969336664,55.55555555555556,70.37037037037037
91.66666666666666,15.357377920848775,87.5,95.37037037037037
98.14814814814815,6.608763214317863,96.29629629629629,99.53703703703704
99.53703703703704,3.402069087198857,98.61111111111111,100.0
98.61111111111111,7.549626172593705,96.29629629629629,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/imgonce_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
90.74074074074075,17.02959154296414,86.11111111111111,94.9074074074074
97.68518518518519,8.779960188318375,94.9074074074074,99.53703703703704
99.53703703703704,3.402069087198857,98.61111111111111,100.0
99.07407407407408,4.765646927324653,97.68518518518519,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/imgonce_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
89.15094339622641,17.340921174199817,84.43396226415094,93.39622641509435
95.28301886792453,11.025106590258446,91.98113207547169,98.11320754716981
98.58490566037736,5.832382948359401,96.69811320754717,100.0
98.58490566037736,5.8323829483594,96.69811320754717,100.0
98.11320754716981,8.275683511995325,95.75471698113208,100.0
98.58490566037736,7.6193931775945964,96.22641509433963,100.0


==> figs/main_results/data/imgonce_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
44.44444444444444,26.001935099734734,37.5,51.388888888888886
70.83333333333334,27.36458943081334,63.42592592592593,77.77777777777779
83.33333333333334,26.152672218168128,75.92592592592592,89.81481481481481
84.72222222222221,26.783842402397713,77.31481481481481,91.20370370370371
85.18518518518519,25.934659605111154,77.77777777777779,91.66666666666666
86.57407407407408,25.565750860301627,79.16666666666666,93.05555555555556


==> figs/main_results/data/imgonce_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
74.53703703703704,23.537776111237722,68.51851851851852,80.55555555555556
89.81481481481481,14.174217989908183,86.11111111111111,93.51851851851852
92.12962962962963,12.686415697763657,88.42592592592592,95.37037037037037
92.12962962962963,15.221690452692705,87.96296296296296,95.83333333333334
92.12962962962963,15.221690452692705,87.96296296296296,95.83333333333334
93.05555555555556,12.301889203997131,89.81481481481481,96.29629629629629


==> figs/main_results/data/misleadingRep6_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
62.5,26.930203286581477,55.55555555555556,69.44444444444444
90.74074074074075,17.029591542964145,86.11111111111111,94.9074074074074
98.14814814814815,6.608763214317863,96.29629629629629,99.53703703703704
99.53703703703704,3.402069087198857,98.61111111111111,100.0
98.61111111111111,7.549626172593705,96.29629629629629,100.0
22.22222222222222,22.60544822179327,16.666666666666664,28.240740740740737


==> figs/main_results/data/misleadingRep6_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
91.20370370370371,14.696142003850685,87.03703703703704,94.9074074074074
99.07407407407408,4.765646927324654,97.68518518518519,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
98.61111111111111,7.549626172593703,96.29629629629629,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
27.314814814814813,21.31774358309278,21.75925925925926,32.870370370370374


==> figs/main_results/data/misleadingRep6_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
46.2962962962963,27.646440031243046,38.88888888888889,53.70370370370371
67.5925925925926,25.527283604919297,60.64814814814815,74.07407407407408
83.79629629629629,23.370179054569267,77.31481481481481,89.81481481481481
87.03703703703704,21.577384179652967,81.01851851851852,92.12962962962963
87.5,22.122088338419367,81.48148148148148,93.05555555555556
69.44444444444444,25.078493128775957,62.5,75.92592592592592


==> figs/main_results/data/nohistory_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
57.407407407407405,23.607257053805984,50.92592592592593,63.42592592592593
58.333333333333336,24.76302782718243,51.85185185185185,64.81481481481481
56.481481481481474,24.37191450485016,50.0,62.96296296296296
55.092592592592595,21.92376888694656,49.53703703703704,60.64814814814815
55.55555555555556,23.121228232266404,49.53703703703704,61.57407407407407
55.55555555555556,24.119722350999563,49.074074074074076,62.03703703703704


==> figs/main_results/data/nohistory_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
87.5,14.365511634755718,83.79629629629629,91.20370370370371
87.03703703703704,16.640440581706944,82.4074074074074,91.20370370370371
85.64814814814815,18.55756714638889,80.55555555555556,90.27777777777779
85.18518518518519,16.482207758870437,81.01851851851852,89.35185185185185
85.18518518518519,16.482207758870437,80.55555555555556,89.35185185185185
83.79629629629629,16.221787852086443,79.62962962962963,87.96296296296296


==> figs/main_results/data/nohistory_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
80.18867924528303,19.83010202442197,75.0,85.37735849056604
81.13207547169812,20.1590194891375,75.47169811320755,86.32075471698113
82.0754716981132,19.841534773728277,76.88679245283019,87.26415094339622
79.71698113207547,23.02622030382769,73.58490566037736,85.84905660377359
79.24528301886792,21.222181483947185,73.58490566037736,84.90566037735849
78.77358490566037,22.67889692527968,72.64150943396226,84.90566037735849


==> figs/main_results/data/nohistory_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
45.83333333333333,23.16369149711645,39.81481481481482,52.31481481481482
48.61111111111111,22.993367925414038,42.592592592592595,54.629629629629626
49.53703703703704,20.310526096103203,43.98148148148148,55.092592592592595
48.61111111111111,20.267472468257406,43.05555555555556,54.166666666666664
49.074074074074076,19.403220751761275,43.98148148148148,54.166666666666664
47.22222222222222,18.598708280026717,42.129629629629626,52.31481481481482


==> figs/main_results/data/nohistory_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
72.68518518518519,22.917262237353427,66.66666666666666,78.70370370370371
74.07407407407408,19.40322075176128,68.98148148148148,79.16666666666666
72.22222222222221,25.078493128775968,65.74074074074075,78.70370370370371
72.68518518518519,21.86392227243023,67.12962962962963,78.24074074074075
73.61111111111111,20.841193485785535,68.05555555555556,79.16666666666666
71.29629629629629,22.46979492868074,65.27777777777779,77.31481481481481


==> figs/main_results/data/noshuffle_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
91.66666666666666,14.56928793535896,87.5,95.37037037037037
97.22222222222221,9.299354140013364,94.44444444444444,99.53703703703704
99.53703703703704,3.402069087198857,98.61111111111111,100.0
98.61111111111111,5.780307058066597,96.75925925925925,100.0
99.53703703703704,3.402069087198857,98.61111111111111,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/noshuffle_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
50.92592592592593,25.21743321208029,44.44444444444444,57.407407407407405
56.018518518518526,24.250649274125248,49.53703703703704,62.5
56.94444444444444,22.474653788058266,50.92592592592593,62.96296296296296
56.94444444444444,22.474653788058266,50.92592592592593,62.96296296296296
56.481481481481474,22.35286545367766,50.46296296296296,62.5
57.870370370370374,22.161539262915532,51.85185185185185,63.888888888888886


==> figs/main_results/data/standardlistener_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
88.88888888888889,17.28415859580038,84.25925925925925,93.05555555555556
90.27777777777779,17.112741216698314,85.64814814814815,94.44444444444444
91.66666666666666,18.17109460779077,86.57407407407408,95.83333333333334
92.5925925925926,14.266359055442713,88.42592592592592,96.29629629629629
92.5925925925926,15.833471256157539,87.96296296296296,96.29629629629629
91.20370370370371,18.272961393797967,86.11111111111111,95.83333333333334


==> figs/main_results/data/standardlistener_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
46.75925925925926,28.750018989450766,39.351851851851855,54.166666666666664
29.629629629629626,23.328091654432345,23.61111111111111,35.648148148148145
30.09259259259259,23.482043335054517,24.074074074074073,36.574074074074076
30.555555555555557,22.077621784236598,25.0,36.574074074074076
23.14814814814815,20.519118933057513,18.055555555555554,28.703703703703702
26.851851851851855,25.629734653186176,19.90740740740741,33.7962962962963


==> figs/main_results/data/standardspeaker_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
5.078703703703703,1.7743083119975964,4.6201388888888895,5.560185185185185
5.722222222222222,1.9677030634503647,5.217592592592593,6.25462962962963
5.74537037037037,2.086847141578191,5.199074074074074,6.305555555555555
6.041666666666667,2.199244081111028,5.476851851851852,6.62962962962963
6.138888888888889,2.1371967768301268,5.578703703703703,6.689814814814815


==> figs/main_results/data/standardspeaker_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.5831730149540606,0.1486596392180661,0.5433283623224391,0.6218304556509213
0.6191328736773999,0.15569230175544588,0.5775101008551784,0.6596968952396852
0.6138029008331296,0.19213786969681768,0.5633603711519357,0.6653269486618141
0.6388088377671709,0.16519601994229013,0.5952818651256152,0.6814058093398371
0.6370868038249574,0.18344753817679582,0.5879851146002084,0.6858010552786903


==> figs/main_results/data/standardspeaker_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
82.87037037037037,22.161539262915543,76.85185185185185,88.42592592592592
93.98148148148148,13.680299484668335,90.27777777777779,97.22222222222221
97.22222222222221,9.299354140013364,94.44444444444444,99.53703703703704
97.68518518518519,8.779960188318373,94.9074074074074,99.53703703703704
98.14814814814815,8.201259469331426,95.83333333333334,100.0
98.14814814814815,8.201259469331426,95.83333333333334,100.0


==> figs/main_results/data/standardspeaker_Claude_tokens.csv <==
y_values,stdev,ci_low,ci_high
15.685185185185185,4.3505543957023525,14.527777777777779,16.828703703703702
16.40740740740741,5.09399764620742,15.078472222222224,17.782638888888886
17.36574074074074,5.147978391215534,16.032175925925927,18.72685185185185
17.62962962962963,5.381822291844307,16.23148148148148,19.041666666666668
18.041666666666668,5.5290293085079245,16.56921296296296,19.48148148148148
18.550925925925927,5.867318267725629,16.98125,20.069444444444443


==> figs/main_results/data/standardspeaker_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
5.337962962962963,0.9305575111841524,5.097222222222222,5.583333333333333
5.416666666666667,0.9007334537569821,5.185185185185185,5.648148148148148
5.430555555555555,1.0710784842843475,5.157407407407407,5.722222222222222
5.481481481481482,1.0300346347124438,5.208333333333333,5.7592592592592595
5.402777777777778,0.9397117516029205,5.157407407407407,5.648148148148148


==> figs/main_results/data/standardspeaker_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.8411312196034421,0.1702691690570858,0.7968217141654642,0.8874872317754263
0.8032145195339643,0.12829873905955586,0.7699379125247182,0.8383641223745391
0.8045340975896534,0.15109790417737373,0.7637130731922399,0.8447389403292181
0.783643979477313,0.12938120959313326,0.7498486518625407,0.818583670701726
0.7576348805515473,0.12701080594596303,0.7249302215274437,0.7911545013628348


==> figs/main_results/data/standardspeaker_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
97.22222222222221,7.930515857181443,94.9074074074074,99.07407407407408
99.07407407407408,4.765646927324654,97.68518518518519,100.0
99.53703703703704,3.4020690871988584,98.61111111111111,100.0
96.75925925925925,9.768905589782435,93.98148148148148,99.07407407407408
99.07407407407408,4.765646927324655,97.68518518518519,100.0
98.61111111111111,5.780307058066604,96.75925925925925,100.0


==> figs/main_results/data/standardspeaker_GPT_tokens.csv <==
y_values,stdev,ci_low,ci_high
11.63425925925926,2.118379232579912,11.074074074074074,12.190046296296293
12.435185185185185,1.8185270223719894,11.953703703703704,12.912037037037036
12.666666666666666,1.8132114738928287,12.189814814814815,13.143518518518519
12.86574074074074,1.894451283977891,12.37476851851852,13.36574074074074
13.393518518518519,1.8610974216462026,12.898148148148149,13.88425925925926
13.296296296296296,1.8028240909764028,12.819444444444445,13.75462962962963


==> figs/main_results/data/standardspeaker_Gemini_WND.csv <==
y_values,stdev,ci_low,ci_high
2.1435185185185186,1.435402983857038,1.7638888888888888,2.5324074074074074
1.9675925925925926,1.4382299592878574,1.587962962962963,2.3518518518518516
2.1712962962962963,1.6532016351313952,1.7361111111111112,2.611111111111111
1.9259259259259258,1.5568091684154273,1.5185185185185186,2.3472222222222223
1.8981481481481481,1.6486976839644416,1.462962962962963,2.3425925925925926


==> figs/main_results/data/standardspeaker_Gemini_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.5817791005291005,0.4046771796180836,0.475510085978836,0.6888458994708995
0.5040435773074661,0.368505253210179,0.40745416299235737,0.6018800521751909
0.5139689913995471,0.4026318565774777,0.40948048672007004,0.621943002342308
0.39987015941877047,0.3128398771047204,0.3147924436032076,0.4822497634824024
0.3834670426080451,0.34801013319611934,0.2937645334905299,0.4747359527745244


==> figs/main_results/data/standardspeaker_Gemini_acc.csv <==
y_values,stdev,ci_low,ci_high
79.62962962962963,23.328091654432342,73.14814814814815,85.64814814814815
81.48148148148148,21.818929587169,75.46296296296296,87.03703703703704
83.79629629629629,24.83787402383224,77.31481481481481,90.27777777777779
86.57407407407408,25.565750860301627,79.62962962962963,93.05555555555556
86.11111111111111,25.544387314446197,79.16666666666666,92.5925925925926
89.81481481481481,22.528032075845907,83.33333333333334,95.37037037037037


==> figs/main_results/data/standardspeaker_Gemini_tokens.csv <==
y_values,stdev,ci_low,ci_high
9.555555555555555,1.799938852909686,9.078703703703704,10.046296296296296
10.319444444444445,2.8385888180550953,9.597222222222221,11.092592592592593
11.347222222222221,3.585681912812989,10.425925925925926,12.324074074074074
12.555555555555555,5.104258919715659,11.25462962962963,13.953935185185182
13.328703703703704,6.301546694323605,11.74537037037037,15.078703703703704
14.648148148148149,8.23855960896492,12.573842592592595,16.930555555555557


==> figs/main_results/data/standardspeaker_IDEFICS_WND.csv <==
y_values,stdev,ci_low,ci_high
0.10185185185185185,0.3715042043697897,0.023148148148148147,0.21296296296296297
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/standardspeaker_IDEFICS_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.037037037037037035,0.13042892739468398,0.009259259259259259,0.07561728395061727
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/standardspeaker_IDEFICS_acc.csv <==
y_values,stdev,ci_low,ci_high
55.092592592592595,31.986004320591938,46.75925925925926,63.42592592592593
61.111111111111114,38.44460197977925,50.92592592592593,71.29629629629629
65.27777777777779,39.27907727976417,55.092592592592595,75.46296296296296
66.66666666666666,38.23956264058724,56.481481481481474,76.38888888888889
63.888888888888886,39.9488666883747,53.24074074074075,74.07407407407408
63.42592592592593,39.962530493777635,52.77777777777778,74.07407407407408


==> figs/main_results/data/standardspeaker_IDEFICS_tokens.csv <==
y_values,stdev,ci_low,ci_high
8.101851851851851,1.375766097487689,7.731481481481482,8.467824074074072
8.328703703703704,1.782265937736625,7.87037037037037,8.819444444444445
8.328703703703704,1.782265937736625,7.87037037037037,8.819444444444445
8.328703703703704,1.782265937736625,7.87037037037037,8.819444444444445
8.328703703703704,1.782265937736625,7.87037037037037,8.819444444444445
8.328703703703704,1.782265937736625,7.87037037037037,8.819444444444445


==> figs/main_results/data/standardspeaker_llava_WND.csv <==
y_values,stdev,ci_low,ci_high
0.1111111111111111,0.2645156960543542,0.046296296296296294,0.18518518518518517
0.05555555555555555,0.20412414523193137,0.009259259259259259,0.11574074074074074
0.009259259259259259,0.06804138174397717,0.0,0.027777777777777776
0.013888888888888888,0.10206207261596587,0.0,0.041666666666666664
0.013888888888888888,0.10206207261596587,0.0,0.041666666666666664


==> figs/main_results/data/standardspeaker_llava_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.021930114638447976,0.05112820550941749,0.00941358024691358,0.036342592592592586
0.01121031746031746,0.04049299206012396,0.0023148148148148147,0.023247354497354496
0.0013227513227513227,0.009720197391996737,0.0,0.003968253968253968
0.003472222222222222,0.025515518153991466,0.0,0.010416666666666666
0.003472222222222222,0.025515518153991466,0.0,0.010416666666666666


==> figs/main_results/data/standardspeaker_llava_acc.csv <==
y_values,stdev,ci_low,ci_high
47.22222222222222,36.23386650305216,37.5,56.94444444444444
40.74074074074074,41.57747266733771,30.09259259259259,51.85185185185185
53.24074074074075,45.30980783708317,41.2037037037037,65.27777777777779
46.2962962962963,44.085949342392375,34.72222222222222,57.870370370370374
42.129629629629626,42.84242576165892,31.01851851851852,53.70370370370371
38.88888888888889,43.346635597357064,27.77777777777778,50.46296296296296


==> figs/main_results/data/standardspeaker_llava_tokens.csv <==
y_values,stdev,ci_low,ci_high
10.671296296296296,3.2854826739945078,9.805555555555555,11.560185185185185
10.601851851851851,3.328166855665059,9.726620370370371,11.49537037037037
10.625,3.332851773391104,9.74537037037037,11.518518518518519
10.61574074074074,3.3232716329861995,9.74074074074074,11.50925925925926
10.61111111111111,3.327156226187631,9.73611111111111,11.50462962962963
10.61574074074074,3.3232716329861995,9.74074074074074,11.50925925925926

